Convex monohedral tilings: a sharp neighbor bound and rigidity in the equality case

We study both side-to-side and non-side-to-side convex monohedral tilings of the Euclidean plane in which every tile has the same number of neighbors. Reflections are allowed, point contacts count as neighbors, and no periodicity assumption is imposed. Combining boundary estimates for sums of face curvatures, angle-incidence counts and side-length matching, we prove that the common neighbor number satisfies $N\le21$ and classify all equality cases. Equality holds precisely when the prototile is a $30^\circ$-$30^\circ$-$120^\circ$ triangle and the entire tiling is similar to the central subdivision of the standard equilateral triangular tiling. This resolves the open problem on the maximum common number of neighbors recorded in Adams's The Tiling Book.

==> README.txt <==
English arXiv source — 10 November 2026

Main file: main.tex. Compile with XeLaTeX, for example:
    latexmk -xelatex main.tex

All required TeX inputs and five vector figure PDFs are included. The
bibliography is contained in the source; BibTeX is not required.
Final newlines have been added to all 33 external table files. No table
content or mathematical text has changed. The article contains 41 tables;
the other eight are embedded in the source inputs. Historical source
filenames are retained and need not match the current printed table numbers.

Verification code and input data:
https://github.com/shuise888/convex-monohedral-tilings

